Binary black holes in young star clusters: the impact of metallicity

Young star clusters are the most common birth-place of massive stars and are dynamically active environments. Here, we study the formation of black holes (BHs) and binary black holes (BBHs) in young star clusters, by means of 6000 N-body simulations coupled with binary population synthesis. We probe three different stellar metallicities (Z=0.02, 0.002 and 0.0002) and two initial density regimes (density at the half-mass radius $\rho_{\rm h}\ge{}3.4\times10^4$ and $\ge{1.5\times10^2}$ M$_\odot$ pc$^{-3}$ in dense and loose star clusters, respectively). Metal-poor clusters tend to form more massive BHs than metal-rich ones. We find $\sim{}6$, $\sim{}2$, and $<1$% of BHs with mass $m_{\rm BH}>60$ M$_\odot$ at Z=0.0002, 0.002 and 0.02, respectively. In metal-poor clusters, we form intermediate-mass BHs with mass up to $\sim{}320$ M$_\odot$. BBH mergers born via dynamical exchanges (exchanged BBHs) can be more massive than BBH mergers formed from binary evolution: the former (latter) reach total mass up to $\sim{}140$ M$_\odot$ ($\sim{}80$ M$_\odot$). The most massive BBH merger in our simulations has primary mass $\sim{}88$ M$_\odot$, inside the pair-instability mass gap, and a mass ratio of $\sim{}0.5$. Only BBHs born in young star clusters from metal-poor progenitors can match the masses of GW170729, the most massive event in O1 and O2, and those of GW190412, the first unequal-mass merger. We estimate a local BBH merger rate density $\sim{}110$ and $\sim{}55$ Gpc$^{-3}$ yr$^{-1}$, if we assume that all stars form in loose and dense star clusters, respectively.

==> reply.txt <==
AUTHORS:
All changes in the manuscript are marked in bold face. Here below, we reply to referee's comment.

REVIEWER:
Figure 7 is intriguing and is nicely presented. However, I think the figure and its associated description, i.e., its caption and the newly added text on page 8 could benefit from inclusion of further details. It appears to me that the initial MS + MS combinations in Fig. 7 depict binary evolutions, the more massive of which leads to a merger product that ultimately becomes a BH in the PISN gap. In that case, the figure would be complete if the initial stellar binary separations and eccentricities could be mentioned (also perhaps the orbital parameters of the final BBH, right after its ejection). Are these stellar binaries themselves dynamically formed or do they maintain the primordial membership but had their orbit modified due to dynamical interactions or are they close primordial binaries whose members are interacting (tidally or via mass transfer) with each other from the beginning? Is the CHeB + MS merger of the more massive binary happened due to dynamical orbit modification or mainly an outcome of the 'isolated' binary evolution itself?

I am aware of the paper by Di Carlo et al. arXiv:1911.01434 that focusses on BH formation inside the PISN gap and the participation of such BHs in BBH mergers. However, since a specific example is being discussed in Fig. 7 of the current paper, I think this very recommended illustration would be much more complete if details and information along the above-suggested lines can be added in the text (but briefly) and in the concerned figure. I hope the authors will consider this.

AUTHORS:
We have added a short description of Figure 7. Indeed, the cHeB + MS merger would not have happened by unperturbed binary evolution. We have checked this by re-simulating this system with the stand-alone version of MOBSE. The merger happens at that time only because of dynamical interactions.

We thank again the anonymous referee for their useful comments.


Best regards

Ugo Di Carlo et al.
	


